A Comparison of Stellar and Gas-Phase Chemical Abundances in Dusty Early-Type Galaxies

While we observe a large amount of cold interstellar gas and dust in a subset of the early-type galaxy (ETG) population, the source of this material remains unclear. The two main, competing scenarios are external accretion of lower mass, gas-rich dwarfs and internal production from stellar mass loss and/or cooling from the hot interstellar medium (ISM). We test these hypotheses with measurements of the stellar and nebular metallicities of three ETGs (NGC 2768, NGC 3245, and NGC 4694) from new long-slit, high signal-to-noise ratio spectroscopy from the Multi-Object Double Spectographs (MODs) on the Large Binocular Telescope (LBT). These ETGs have modest star formation rates and minimal evidence of nuclear activity. We model the stellar continuum to derive chemical abundances and measure gas-phase abundances with standard nebular diagnostics. We find that the stellar and gas-phase abundances are very similar, which supports internal production and is very inconsistent with the accretion of smaller, lower metallicity dwarfs. All three of these galaxies are also consistent with an extrapolation of the mass-metallicity relation to higher mass galaxies with lower specific star formation rates. The emission line flux ratios along the long-slit, as well as global line ratios clearly indicate that photoionization dominates and ionization by alternate sources including AGN activity, shocks, cosmic rays, dissipative magnetohydrodynamic waves, and single degenerate Type Ia supernovae progenitors do not significantly affect the line ratios.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
